Extrinsic calibration for highly accurate trajectories reconstruction

In the context of robotics, accurate ground-truth positioning is the cornerstone for the development of mapping and localization algorithms. In outdoor environments and over long distances, total stations provide accurate and precise measurements, that are unaffected by the usual factors that deteriorate the accuracy of Global Navigation Satellite System (GNSS). While a single robotic total station can track the position of a target in three Degrees Of Freedom (DOF), three robotic total stations and three targets are necessary to yield the full six DOF pose reference. Since it is crucial to express the position of targets in a common coordinate frame, we present a novel extrinsic calibration method of multiple robotic total stations with field deployment in mind. The proposed method does not require the manual collection of ground control points during the system setup, nor does it require tedious synchronous measurement on each robotic total station. Based on extensive experimental work, we compare our approach to the classical extrinsic calibration methods used in geomatics for surveying and demonstrate that our approach brings substantial time savings during the deployment. Tested on more than 30 km of trajectories, our new method increases the precision of the extrinsic calibration by 25 % compared to the best state-of-the-art method, which is the one taking manually static ground control points.

==> media/notations/notations.tikz <==
\documentclass[tikz, dvipsnames]{standalone}

\usetikzlibrary{positioning,calc}

\usepackage{csvsimple}
\usepackage[utf8]{inputenc}

\tikzset{
   wheel/.pic={
        \draw[fill=black!40] (-1,-.7) rectangle ++ (2,1.4);
        \foreach \i in {-1,-.8,...,1}{ %change step here
            \draw (\i, -.7) -- (\i,.7);
        }
   },
   prism/.pic={
        \draw[fill=#1] circle(10pt);
        \draw[fill=black, rotate=45] (-10pt,0) -- (10pt,0);
        \draw[fill=black, rotate=-45] (-10pt,0) -- (10pt,0);
   },
   warthog/.pic={
   %wheels
        \pic[scale=.5*\scaleRobot, rotate=\rotRobot] at (-1.2,-1.0) {wheel};
        \pic[scale=.5*\scaleRobot, rotate=\rotRobot] at (1.2,-1.0) {wheel};
        \pic[scale=.5*\scaleRobot, rotate=\rotRobot] at (-1.2,1.0) {wheel};
        \pic[scale=.5*\scaleRobot, rotate=\rotRobot] at (1.2,1.0) {wheel};
    %robot
        \fill[white, opacity=1] (-1.5,-1) rectangle ++(3,2);
      \draw[fill=Goldenrod] (-1.5,-1) rectangle ++(3,2);},
    warthogTop/.pic={
    %frame
        %\draw[stealth-stealth, thick] (.7,0) -- (0,0) node[below left, xshift=3pt, yshift=4pt]{$R$} -- (0,.7);
    %prisms
        \coordinate (p1) at (.6,.5);
        \coordinate (p2) at (-1,0);
        \coordinate (p3) at (1,-.5);
        \pic[scale=.7*\scaleRobot, rotate=\rotRobot] at (p1) {prism=\colorone};
        \pic[scale=.7*\scaleRobot, rotate=\rotRobot] at (p2) {prism=\colortwo};
        \pic[scale=.7*\scaleRobot, rotate=\rotRobot] at (p3) {prism=\colorthree};
    %dists
        \draw[opacity=.7] (p1) -- ($(p1)!1.2!-90:(p2)$) edge[latex-latex, solid, opacity=1]node[midway, above, xshift=.2em, yshift=-.1em]{\small$\widehat{\alpha}$} ($(p2)!1.2!90:(p1)$) ;
        \draw[opacity=.7] (p2) -- ($(p2)!1.2!90:(p1)$);

        \draw[opacity=.7] (p1) -- ($(p1)!1.5!90:(p3)$) edge[latex-latex, solid, opacity=1]node[midway, right, xshift=-.1em]{\small$\widehat{\beta}$} ($(p3)!1.5!-90:(p1)$) ;
        \draw[opacity=.7] (p3) -- ($(p3)!1.5!-90:(p1)$);

        \draw[opacity=.7] (p2) -- ($(p2)!1.2!-90:(p3)$) edge[latex-latex, solid, opacity=1]node[midway, left, xshift=.2em, yshift=-.3em]{\small$\widehat{\gamma}$} ($(p3)!1.2!90:(p2)$) ;
        \draw[opacity=.7] (p3) -- ($(p3)!1.2!90:(p2)$);
   },
   pics/frame/.style args={#1/#2/#3}{code={
        \draw[stealth-stealth, thick] (1,0) -- (0,0) -- (0,1);
        \fill (0,0) circle(2pt);
        \node[#3, color=#2] {\textbf{#1}};
  }}
}

\def\rotRobot{-32.5} %ugly but meh -> subpic do not rotate for weird reason
\def\scaleRobot{.5}
\def\colorone{BrickRed}
\def\colortwo{ForestGreen}
\def\colorthree{RoyalBlue}


\begin{document}
\begin{tikzpicture}
  %warthog and trajectory 

  \def\robotpath{}
  \def\Tonepath{}
  \def\Ttwopath{}
  \def\Tthreepath{}
   \csvreader[ head to column names,%
                before line=\xdef\xd{\x}\xdef\yd{\y}]%
                {traj.csv}{}{%
                  \ifdefempty{\robotpath}{
                    \eappto\robotpath{(\x,\y)};
                    \eappto\Tonepath{(\xone,\yone)};
                    \eappto\Ttwopath{(\xtwo,\ytwo)};
                    \eappto\Tthreepath{(\xthree,\ythree)};
                  }{
                    \eappto\robotpath{ -- (\x,\y)};
                    \eappto\Tonepath{ -- (\xone,\yone)};
                    \eappto\Ttwopath{ -- (\xtwo,\ytwo)};
                    \eappto\Tthreepath{ -- (\xthree,\ythree)};
                  }
    }

    %WARNING: override scope, ugly
    \coordinate (R) at (1.6,1-.47);
  
    \begin{scope}[yshift=1cm]
      %\draw[black, dashed, line width=1pt, -latex] \robotpath{};
      \draw[\colorone, opacity=1, line width=.5pt] \Tonepath{} node[right] {\small${}^{1}\!\mathcal{Q}$};
      \draw[\colortwo, opacity=1, line width=.5pt] \Ttwopath{} node[right] {\small${}^{2}\!\mathcal{Q}$};;
      \draw[\colorthree, opacity=1, line width=.5pt] \Tthreepath{} node[right] {\small${}^{3}\!\mathcal{Q}$};
      \pic[scale=\scaleRobot, rotate=\rotRobot] at (R) {warthog};
      %\pic[scale=\scaleRobot, rotate=\rotRobot, opacity=.4] at (3,0) {warthog};
      \draw[\colorone, opacity=1, line width=.5pt, dash pattern=on 1pt off 1pt] \Tonepath{};
      \draw[\colortwo, opacity=1, line width=.5pt, dash pattern=on 1pt off 1pt] \Ttwopath{};
      \draw[\colorthree, opacity=1, line width=.5pt, dash pattern=on 1pt off 1pt] \Tthreepath{};
      \pic[scale=\scaleRobot, rotate=\rotRobot] at (R) {warthogTop};

    \end{scope}

  %total stations frame
  \coordinate (T1) at (2,3.5);
  \coordinate (T2) at (-1,2);
  \coordinate (T3) at (5,2);
  \pic[scale=.7, rotate=-100] at (T1) {frame=$\mathcal{F}1$/\colorone/below left};
  \pic[scale=.7, rotate=-45] at (T2) {frame=$\mathcal{F}2$/\colortwo/below left};
  \pic[scale=.7, rotate=-167] at (T3) {frame=$\mathcal{F}3$/\colorthree/right};

  %frames transforms
  \draw[-latex, dashed, black!50, shorten >=4pt, shorten <= 5pt] (T1) to[bend right=45] node[above]{${}^1_2\widehat{T}$} (T2);
  \draw[-latex, dashed, black!50, shorten >=4pt, shorten <= 5pt] (T1) to[bend left=45] node[above right]{${}^1_3\widehat{T}$} (T3);
  %\draw[-latex, dashed, black!50, shorten >=2pt, shorten <= 5pt] (T1) to[bend left=45] node[above right]{${}^1_RT$} (R);

  %point theodolite to prism
  %\draw[-latex, color=\colorone] (T1) -- ($(R)+(.3,0)$);

\end{tikzpicture}
\end{document}



==> media/notations/traj.csv <==
x,y,xone,yone,xtwo,ytwo,xthree,ythree
-1.0,-0.0037089347349521617,-0.6981583630448692,0.24406440160341789,-1.4999863120364976,-9.235268487613451e-06,-0.5018635376967348,-0.25740179021966547
-0.9393939393939394,-0.004185550518623296,-0.6373175080874478,0.24330147873570845,-1.4393765187563343,-1.1783140513836263e-05,-0.44149824372059937,-0.25835060757793016
-0.8787878787878789,-0.004723220366519777,-0.5764470863578959,0.24244078436072594,-1.378765711282326,-1.5034499890155019e-05,-0.3811641392267467,-0.2594203224803729
-0.8181818181818183,-0.005329712419802703,-0.5155434755009102,0.2414698693046265,-1.3181536156748668,-1.9184049644419e-05,-0.3208652848738492,-0.2606261395364851
-0.7575757575757578,-0.006013768765491698,-0.4546026372070004,0.2403747219032456,-1.2575398847161234,-2.448059641579122e-05,-0.26060627451993007,-0.2619851205047505
-0.6969696969696968,-0.006785223607123416,-0.3936200772599438,0.23913957835873817,-1.1969240786234387,-3.124217210773855e-05,-0.2003923060334627,-0.26351639586901004
-0.6363636363636362,-0.00765513469232596,-0.3325908040459853,0.23774671197088135,-1.1363056408262497,-3.9875412160197445e-05,-0.1402292615411056,-0.2652413962037985
-0.5757575757575757,-0.008635929182862276,-0.2715092862579097,0.23617619947200535,-1.0756838676054992,-5.090040103864282e-05,-0.08012379830056393,-0.2671841038886477
-0.5151515151515151,-0.009741565169756213,-0.2103694108467578,0.23440566273906938,-1.0150578701306416,-6.498253519341031e-05,-0.02008345148967,-0.2693713252938823
-0.4545454545454546,-0.010987710021422346,-0.149164442689888,0.23240998429401336,-0.9544265271209592,-8.297340089465262e-05,0.039883249719786185,-0.27183298292970237
-0.39393939393939403,-0.012391936694244623,-0.08788698796714778,0.2301609952579364,-0.893788426004047,-0.00010596322733556589,0.09976665139180435,-0.27460242619348013
-0.33333333333333304,-0.013973939017600039,-0.026528963894669577,0.2276271348486891,-0.8331417900486489,-0.00013534819865208825,0.15955582797250878,-0.2777167581942059
-0.2727272727272725,-0.01575576676992814,0.034918421719178194,0.22477308116428762,-0.7724843885223189,-0.00017291683108245672,0.21923841809835104,-0.281217174606297
-0.21212121212121193,-0.017762081065673473,0.09646467664137304,0.22155935394716758,-0.7118134264883784,-0.0002209607811031987,0.2788004421036694,-0.2851493085338269
-0.15151515151515138,-0.02002043014618634,0.15812001046004465,0.21794189138517314,-0.6511254104508848,-0.0002824169186743143,0.338226100806826,-0.28956357284156503
-0.09090909090909083,-0.022561545076548,0.2198952938747084,0.2138716048816676,-0.590415985744152,-0.0003610493110229665,0.39749755604320786,-0.29451548825960366
-0.030303030303030276,-0.02541965405401151,0.2818019824070928,0.20929391828728686,-0.5296797414451992,-0.0004616820043680178,0.4565946948143169,-0.30006598167473947
0.030303030303030276,-0.028632812984885077,0.3438519941695286,0.20414830149445862,-0.4689099788110203,-0.0005904961887490574,0.5154948810190129,-0.3062816343380464
0.09090909090909083,-0.03224324863130089,0.40605752952987195,0.19836781275753135,-0.4080984400202285,-0.0007554085049218673,0.5741727017752206,-0.3132348542223396
0.1515151515151516,-0.03629770890787386,0.4684308188132933,0.19187866984543522,-0.3472349956250772,-0.0009665508798650246,0.632599719641376,-0.3210039405059971
0.21212121212121215,-0.04084781275761728,0.5309837828646389,0.18459987735894443,-0.2863072919842581,-0.0012368761973282766,0.6907442479465379,-0.3296730013706414
0.2727272727272727,-0.04595038939349449,0.5937275907809406,0.17644294640918645,-0.2253003645408277,-0.001582918007879068,0.7485711743025654,-0.3393316794131601
0.3333333333333335,-0.05166779349931678,0.6566721000209281,0.16731175339249954,-0.16419622971333042,-0.0020257357801240217,0.8060418675204011,-0.3500746327418415
0.39393939393939403,-0.05806817919864958,0.7198251672406051,0.157102596604831,-0.1029734779990763,-0.0025920789223918966,0.8631142157397356,-0.3620007154441425
0.4545454545454546,-0.0652257112075185,0.7831918246625088,0.14570452230319522,-0.04160690418501983,-0.0033158014499793595,0.9197428583971594,-0.3752118003302949
0.5151515151515151,-0.07322068661510883,0.8467733278070984,0.1330000043230829,0.019932772426194068,-0.004239552574327496,0.9758796908564455,-0.3898111920185507
0.5757575757575757,-0.08213953528258555,0.9105660972413929,0.11886607145966491,0.08167902450935338,-0.00541675381281774,1.031474736270914,-0.4059015923764645
0.6363636363636365,-0.09207466110523829,0.9745606006118852,0.10317598133485398,0.1436693744472506,-0.006913846908403867,1.086477491181605,-0.42358260626026567
0.696969696969697,-0.1031240806675499,1.038740251687215,0.08580153413383158,0.20594487691854685,-0.0088127552938939,1.140838854334019,-0.44294781606678096
0.7575757575757576,-0.11539081061938274,1.1030804388466382,0.06661609919424831,0.26854909582273484,-0.011213442181248881,1.1945137351097133,-0.46408150993402797
0.8181818181818183,-0.12898195109884744,1.167547832212907,0.04549838659004288,0.33152644561936206,-0.014236370111617769,1.2474644002506599,-0.48705521836730525
0.8787878787878789,-0.1440074106345068,1.2321001487939272,0.022336930607307875,0.3949197925181473,-0.018024574146088296,1.2996645468134012,-0.5119242902577912
0.9393939393939394,-0.1605782193212657,1.2966865672006893,-0.0029648375450114783,0.4587672712428295,-0.022744965489097768,1.3511039806289653,-0.5387248072289886
1.0,-0.17880438303317633,1.3612489641629801,-0.030483157676945233,0.5230983751214695,-0.0285884045614527,1.4017936356426688,-0.5674711739441652
1.0606060606060606,-0.1987922434944487,1.4257240814328582,-0.06026848788725289,0.587929519131181,-0.035768051610708784,1.4517705061390702,-0.5981547061156284
1.121212121212121,-0.2206413286389966,1.4900466176615217,-0.09234045479584188,0.6532594412265182,-0.044515551722918795,1.501101912739685,-0.6307434455478758
1.1818181818181817,-0.24444070605348245,1.554153082639282,-0.1266836611239272,0.7190649638551687,-0.05507476596689709,1.5498884297379019,-0.6651832551215743
1.2424242424242427,-0.2702648900365048,1.61798607585669,-0.1632447551605913,0.7852977383301032,-0.06769302808457761,1.5982648155424186,-0.7014000040355017
1.3030303030303032,-0.2981693995395105,1.6814984994123947,-0.20193102711308894,0.8518825914852775,-0.0826102606293583,1.6463984451202527,-0.7393023942221755
1.3636363636363638,-0.328186118169977,1.7446571353643392,-0.24261058713558617,0.9187179561708216,-0.10004666367267659,1.6944850438532557,-0.7787847764000485
1.4242424242424243,-0.3603186648990363,1.8074450475339436,-0.28511394761017217,0.9856786002762872,-0.12019000707536223,1.7427419192967244,-0.819729234705779
1.4848484848484849,-0.3945380394592762,1.869862416994497,-0.32923664549662157,1.0526205237518707,-0.1431837284831886,1.7913992904570553,-0.8620063309836709
1.5454545454545454,-0.43077885207375394,1.9319256604430954,-0.37474245961753927,1.1193875532885826,-0.16911701269580925,1.840690617931536,-0.9054741875346801
1.606060606060606,-0.4689364742476028,1.9936649521971122,-0.4213668320785534,1.1858189195582642,-0.1980178057774003,1.8908429583278465,-0.9499759859689763
1.666666666666667,-0.5088654468512744,2.055120504639318,-0.46882027530316694,1.2517570132934794,-0.22984935495379732,1.942068274091116,-0.9953363654353453
1.7272727272727275,-0.5503794461177514,2.1163381055482584,-0.516791778331523,1.3170545947179197,-0.2645104486324588,1.9945563610848889,-1.0413575098804477
1.787878787878788,-0.5932530334243322,2.1773644442542706,-0.5649524419506652,1.3815809361376026,-0.30183914276278934,2.048469694289202,-1.0878158499564679
1.8484848484848486,-0.6372253020942714,2.238242697423599,-0.6129597052411467,1.4452266389933528,-0.341619455606566,2.1039401347324915,-1.1344602533277248
1.9090909090909092,-0.68200539166722,2.2990087280659806,-0.6604625402839077,1.5079071106045174,-0.3835903119007472,2.1610671676940645,-1.1810123706768887
1.9696969696969697,-0.7272796813369719,2.359688121821806,-0.7071078875559891,1.569564857950423,-0.42745591118315435,2.2199171963666076,-1.2271695073640627
2.0303030303030303,-0.7727203186630283,2.420294176563102,-0.7525484114959996,1.630170831385723,-0.4728966648436533,2.28052340231065,-1.272610071941057
2.090909090909091,-0.81799460833278,2.4808268911785367,-0.7964514183870838,1.689725033311524,-0.5195798769109681,2.3428857827957517,-1.3170013685533755
2.1515151515151514,-0.8627746979057285,2.541272965657383,-0.8385085421518915,1.7482565181344012,-0.567169429678165,2.4069711507821197,-1.360009282823667
2.2121212121212124,-0.9067469665756681,2.6016068124713434,-0.8784456040660975,1.805822783490288,-0.6153338802325156,2.4727130975805602,-1.4013092672342828
2.272727272727273,-0.949620553882249,2.6617925671333946,-0.9160319146023108,1.8625084263606464,-0.6637525807099571,2.5400121325077536,-1.440597950237854
2.3333333333333335,-0.9911345531487259,2.721787052064447,-0.9510882249279163,1.9184228491545254,-0.7121196967010683,2.608736389288313,-1.4776046516857875
2.393939393939394,-1.031063525752397,2.7815435777064845,-0.9834925605924657,1.9736967827259186,-0.7601462916743862,2.6787233881138643,-1.5121020654371455
2.4545454545454546,-1.0692211479262461,2.841016356811208,-1.0131832883856224,2.0284774690868255,-0.8075609259450948,2.749783329013508,-1.543915362636712
2.515151515151515,-1.1054619605407239,2.9001651783002447,-1.040158980602619,2.0829225186625147,-0.8541094300300649,2.821704246385186,-1.572928989295883
2.5757575757575757,-1.1396813351009638,2.9589598698451804,-1.0644749403861729,2.1371927006592832,-0.8995545970437051,2.8942590818272387,-1.5990905107073687
2.6363636363636367,-1.1718138818300232,3.017384017265029,-1.086236610678402,2.191444186992086,-0.9436764592730996,2.9672143744567254,-1.622411029072722
2.6969696969696972,-1.2018306004604897,3.0754374422859923,-1.1055904541846244,2.245820975120993,-0.9862735760463448,3.0403399066113295,-1.642961985798987
2.757575757575758,-1.2297351099634954,3.13313708388508,-1.1227131954749987,2.300448293592411,-1.0271654141248678,3.1134183736397905,-1.6608685377937964
2.8181818181818183,-1.2555592939465177,3.190516162535702,-1.1378004895429248,2.355427705371775,-1.0661955406108028,3.1862540543240043,-1.6763001036872542
2.878787878787879,-1.2793586713610032,3.2476217781561605,-1.1510560810645154,2.410834379166219,-1.1032350721704327,3.258679578814254,-1.689459020362404
2.9393939393939394,-1.3012077565055513,3.3045113326169813,-1.1626823466847873,2.466716659321469,-1.1381857061464324,3.330560194286851,-1.7005684469009057
3.0,-1.3211956169668235,3.3612483167811393,-1.1728728148668308,2.523097719477574,-1.1709817200314563,3.4017953320547427,-1.7098606541634038
3.0606060606060606,-1.3394217806787343,3.417898031953356,-1.1818069107877136,2.579978818386573,-1.2015905286475288,3.4723176768099457,-1.7175666538196839
3.121212121212121,-1.3559925893654932,3.474523735767701,-1.189646855966258,2.6373435385351285,-1.2300116594667245,3.5420902389397293,-1.7239078106027579
3.1818181818181817,-1.3710180489011528,3.5311835504365656,-1.1965364188934622,2.695162384810189,-1.2562742680739762,3.6111020884125864,-1.7290897282323257
3.242424242424242,-1.3846091893806172,3.5879282960329926,-1.2026010880776208,2.7533972214131794,-1.280433507376392,3.6793634224331924,-1.7332983818903738
3.3030303030303028,-1.39687591933245,3.644800254066705,-1.207949212462894,2.8120051816260085,-1.302566162944798,3.746900546240771,-1.736698236422249
3.3636363636363633,-1.4079253388947615,3.7018327529600095,-1.212673700621356,2.8709418509627724,-1.3227659754557783,3.8137511945904627,-1.73943195867054
3.4242424242424248,-1.4178604647174144,3.759050402926795,-1.2168539538544916,2.9301636658127794,-1.3411390174642481,3.8799604590454866,-1.7416212911854032
3.4848484848484853,-1.4267793133848912,3.8164697889570616,-1.2205578046586503,2.9896295720152617,-1.3577994005676064,3.9455774412730666,-1.7433686826187875
3.545454545454546,-1.4347742887924817,3.874100442325564,-1.2238433179279733,3.0493020478236197,-1.372865492207557,4.0106526447930095,-1.7447593341928695
3.6060606060606064,-1.4419318208013503,3.931945941581904,-1.2267603819620574,3.109147621253353,-1.3864567315274605,4.075236046230915,-1.745863402478867
3.666666666666667,-1.4483322065006834,3.9900050304895847,-1.2293520647518972,3.1691370122926608,-1.3986910641036552,4.139375749842159,-1.7467381760847147
3.7272727272727275,-1.4540496106065057,4.048272676290205,-1.2316557421416197,3.2292450163826794,-1.409682965639609,4.203117115679327,-1.7474301110184265
3.787878787878788,-1.4591521872423827,4.10674102193343,-1.233704020929851,3.289450224618049,-1.4195419950459864,4.266502255041329,-1.7479766610691485
3.8484848484848486,-1.463702291092126,4.165400209691783,-1.2355254872073353,3.3497346539495108,-1.4283718021206624,4.329569798534455,-1.7484078773312586
3.909090909090909,-1.4677567513686993,4.224239070287108,-1.2371453108574912,3.410083340282182,-1.4362695115467734,4.392354857988673,-1.7487477755949887
3.9696969696969697,-1.4713671870151148,4.283245682820519,-1.2385857347931513,3.470483930377115,-1.443325407951842,4.454889119485188,-1.749015485738315
4.03030303030303,-1.4745803459459883,4.3424078169279605,-1.2398664729733693,3.5309262951206244,-1.449622854915015,4.517201019969949,-1.7492262045681646
4.090909090909091,-1.477438454923452,4.401713272255221,-1.2410050375354658,3.5914021769719247,-1.4552383889557905,4.579315971862426,-1.7493919778596965
4.151515151515151,-1.4799795698538138,4.461150130771887,-1.2420170105704655,3.6519048774238145,-1.4602419402499471,4.641256610804555,-1.749522336503349
4.212121212121212,-1.4822379189343267,4.520706937042792,-1.2429162726617369,3.712428985745403,-1.4646971407421359,4.703043049400925,-1.7496248103144216
4.2727272727272725,-1.4842442332300718,4.58037282047055,-1.2437151976569447,3.7729701474280426,-1.4686616881025922,4.764693125462762,-1.7497053410071661
4.333333333333334,-1.4860260609823999,4.640137571580038,-1.2444248205181598,3.833524869103592,-1.4721877415646818,4.826222637854217,-1.749768612514989
4.3939393939393945,-1.4876080633057553,4.699991682716522,-1.2450549834772744,3.8940903559385465,-1.475322331352517,4.8876455659636235,-1.7498183142594177
4.454545454545455,-1.4890122899785778,4.759926361809129,-1.2456144644360825,3.9546643772840575,-1.4781077681649053,4.948974270900016,-1.7498573504229489
4.515151515151516,-1.4902584348302437,4.819933526206916,-1.246111090513281,4.015245156476562,-1.4805820431293866,5.010219677976041,-1.7498880058685777
4.575757575757576,-1.4913640708171378,4.880005782166848,-1.246551838898998,4.0758312809958825,-1.4827792117126262,5.071391440967014,-1.7499120773024963
4.636363636363637,-1.492344865307674,4.940136394705633,-1.246942927073081,4.136421629605449,-1.4847297567335065,5.1324980888347405,-1.7499309772609355
4.696969696969697,-1.4932147763928765,5.00031925084793,-1.2472898932234882,4.197015313508003,-1.486460928790445,5.193547156630176,-1.7499458157261554
4.757575757575758,-1.4939862312345085,5.060548819389177,-1.2475976685628571,4.257611629012025,-1.48799706188415,5.2545453014643115,-1.7499574648667333
4.818181818181818,-1.4946702875801974,5.120820108810916,-1.2478706420271741,4.3182100195687525,-1.4893598646576813,5.315498405333626,-1.7499666098092463
4.878787878787879,-1.4952767796334803,5.181128624965095,-1.2481127183280303,4.378810045412379,-1.4905686873296475,5.376411666011462,-1.7499737886250626
4.9393939393939394,-1.4958144494813768,5.241470329610246,-1.2483273700734097,4.439411359338583,-1.4916407651151913,5.437289677266204,-1.7499794238752409
5.0,-1.496291065265048,5.3018416004659406,-1.2485176844749408,4.500013687418659,-1.4925914394307762,5.498136499664205,-1.7499838473899905


==> media/pipeline/pipeline.tikz <==
\documentclass[tikz, dvipsnames, 10pt]{standalone}
\usepackage{times}
\usepackage{amssymb,amsfonts,amsmath,amscd}
\usepackage{bm}
\usetikzlibrary{calc,trees,positioning,arrows.meta,shapes.geometric,%
    decorations.pathreplacing,decorations.pathmorphing,shapes,%
    matrix,shapes.symbols, bending}
    

%======================================================
%======================================================
% Set size of the figure
\def\sizex{18.2} %cm
\def\sizey{3.5}
%also load fonts or other stuff to match your main document
% \usepackage{kpfonts}
\tikzset{
  font={\fontsize{8pt}{9pt}\selectfont}}
%======================================================
%======================================================

\newcommand{\tr}[2]{$_{#1}^{#2}\widehat{\bm{T}}$}
\newcommand{\pre}[2]{${}^{#1}\mathcal{#2}$}

\tikzset{
  >={Stealth[length=2mm, width=2mm,round]},
filter/.style={
    rectangle, 
    rounded corners, 
    fill=black!10,
    draw=black, very thick,
    text width=6.5em, 
    minimum height=4em, 
    text centered},
bfilter/.style={
  filter,
  minimum height=9em,
  %fill=black!18
  },
filtero/.style={
  filter,
  draw=black, very thick, dashed,
}
}

\pgfdeclarelayer{bg}    % declare background layer
\pgfsetlayers{bg,main}  % set the order of the layers (main is the standard layer)


\begin{document}
\begin{tikzpicture}[
    auto, 
    every node/.style={align=center, },
%===================================================
%set scale for x and y
x=\sizex cm,y=\sizey cm]
%Clip to  fig size
\clip (-.5,-.5) rectangle (.5, .5);
%set origin
\begin{scope}[shift={(-.46,.3)}]
\tikzset{every node}=[font=\small]
%===================================================

 %nodes 
  \node (r1) {\large \pre{1}{P}};
  \node[below= .15 of r1] (r2) {\large \pre{2}{P}};
  \node[below= .15 of r2] (r3) {\large \pre{3}{P}};

  %\node[right= .03 of r1, filter] (o11) {Outlier Filter};
  \node[right= .05 of r2, filtero] (o12) {Outlier filter};
  \node[below of=o12]{\textbf{1)}};
  %\node[right= .03 of r3, filter] (o13) {Outlier Filter};

  \coordinate (c1) at  (o12.160);
  \coordinate (c2) at  (o12.180);
  \coordinate (c3) at  (o12.200);

  %\node[right= .03 of o11, filter] (sp1) {Split intervals};
  \node[right= .03 of o12, filter] (sp2) {Split intervals};
  \node[below of=sp2]{\textbf{2)}};
  %\node[right= .03 of o13, filter] (sp3) {Split intervals};

  %\node[right= .03 of sp2, filter] (M1) {Merge sub-intervals};
  %\node[below of=M1]{\textbf{3)}};

  \node[right= .03 of sp2, filtero] (O1) {Interval filter};
  \node[below of=O1]{\textbf{3)}};

  \node[right= .03 of O1, filter] (i2) {Interpolation};
  \node[below of=i2]{\textbf{4)}};
  %\node[filter] (i1) at (r1-|i2) {Interpolation};
  %\node[filter] (i3) at (r3-|i2) {Interpolation};

  %\node[right= .03 of i1, filter] (o21) {Outlier};
  %\node[right= .03 of i2, filtero] (o22) {Velocity filter};
  %\node[below of=o22]{\textbf{6)}};
  %\node[right= .03 of i3, filter] (o23) {Outlier};

  \node[right= .09 of i2, bfilter] (FS) {\textbf{Extrinsic Calibration}};

%connections
  \draw[->] (r1) --++(.04,0) |- (c1);
  \draw[->] (r2) -- (c2);
  \draw[->] (r3) --++(.04,0) |- (c3);

  \draw[->] (c1-|o12.east) -- (sp2.west|-c1);
  \draw[->] (o12) -- (sp2);
  \draw[->] (c3-|o12.east) -- (sp2.west|-c3);

  %\draw[->] (c1-|sp2.east) -- (c1-|M1.west);
  %\draw[->] (sp2) -- (sp2-|M1.west);
  %\draw[->] (c3-|sp2.east) -- (c3-|M1.west);

  \draw[->] (c1-|sp2.east) -- (c1-|O1.west);
  \draw[->] (sp2-|sp2.east) -- (sp2-|O1.west);
  \draw[->] (c3-|sp2.east) -- (c3-|O1.west);

  \draw[->] (c1-|O1.east) -- (c1-|i2.west);
  \draw[->] (O1.east|-i2) -- (i2);
  \draw[->] (c3-|O1.east) -- (c3-|i2.west);

  %\draw[->] (c1-|i2.east) -- (c1-|o22.west);
  %\draw[->] (i2) -- (o22);
  %\draw[->] (c3-|i2.east) -- (c3-|o22.west);

  \draw[->] (c1-|i2.east) -- ++(.027,0) |-node[near end] {\large \pre{1}{Q}} (r1-|FS.west);
  \draw[->] (i2.east|-c2) --node[near end, xshift=-.45em] {\large \pre{2}{Q}} (FS.west|-r2);
  \draw[->] (c3-|i2.east) -- ++(.027,0) |-node[near end] {\large \pre{3}{Q}} (r3-|FS.west);

  %\draw[->] (FS.east|-o21) --node[above]{T} ++(.05,0);
  \draw[->] (FS.40) --node[above]{\large \tr{2}{1}} ++(.05,0);
  \draw[->] (FS.320) --node[above]{\large \tr{3}{1}} ++(.05,0);

\end{scope}
%boxes
\begin{pgfonlayer}{bg}    % select the background layer
  \pgfmathsetmacro\x{.63}     
  \pgfmathsetmacro\y{.72}
  \draw[thick, fill=black!20] (-.41,-.37) rectangle  +(\x,\y); 
  \node[below, yshift=-.7em] at (-.41+.5*\x,-.31+\y){\textbf{Preprocessing}};
\end{pgfonlayer}

\end{tikzpicture}
\end{document}
